Multiple Set Matching and Pre-Filtering with Bloom Multifilters

Bloom filter is a space-efficient probabilistic data structure for checking elements' membership in a set. Given multiple sets, however, a standard Bloom filter is not sufficient when looking for the items to which an element or a set of input elements belong to. In this article, we solve multiple set matching problem by proposing two efficient Bloom Multifilters called Bloom Matrix and Bloom Vector. Both of them are space efficient and answer queries with a set of identifiers for multiple set matching problems. We show that the space efficiency can be optimized further according to the distribution of labels among multiple sets: Uniform and Zipf. While both of them are space efficient, Bloom Vector can efficiently exploit Zipf distribution of data for further space reduction. Our results also highlight that basic ADD and LOOKUP operations on Bloom Matrix are faster than on Bloom Vector. However, Bloom Matrix does not meet the theoretical false positive rate of less than $10^{-2}$ for LOOKUP operations if the represented data or the labels are not uniformly distributed among the multiple sets. Consequently, we introduce \textit{Bloom Test} which uses Bloom Matrix as the pre-filter structure to determine which structure is suitable for improved performance with an arbitrary input dataset.

==> tables/bmzspace.txt <==
1.00000000	1	110609
1.00000000	2	110609
1.00000000	3	110609
1.00000000	4	110609
1.00000000	5	110609
1.00000000	6	110609
1.00000000	7	110609
1.00000000	8	110609
1.00000000	9	110609
1.00000000	10	110609
1.00000000	11	110609
1.00000000	12	110609
1.00000000	13	110609
1.00000000	14	110609
1.00000000	15	110609
1.00000000	16	110609
1.00000000	17	110609
1.00000000	18	110609
1.00000000	19	110609
1.00000000	20	110609
0.50330371	1	3660609
0.56299609	2	3660609
0.67033398	3	3660609
0.77085412	4	3660609
0.85228199	5	3660609
0.90988165	6	3660609
0.94695866	7	3660609
0.96927577	8	3660609
0.98265254	9	3660609
0.99046683	10	3660609
0.99472934	11	3660609
0.99729013	12	3660609
0.99856609	13	3660609
0.99922931	14	3660609
0.99959224	15	3660609
0.99980050	16	3660609
0.99987847	17	3660609
0.99994326	18	3660609
0.99996245	19	3660609
0.99999160	20	3660609
0.18775277	1	12060609
0.11514137	2	12060609
0.10061254	3	12060609
0.10196568	4	12060609
0.11279165	5	12060609
0.13136114	6	12060609
0.15609273	7	12060609
0.18676059	8	12060609
0.22261997	9	12060609
0.26504400	10	12060609
0.31003484	11	12060609
0.35785627	12	12060609
0.40662029	13	12060609
0.45729393	14	12060609
0.50773972	15	12060609
0.55698228	16	12060609
0.60515106	17	12060609
0.65060121	18	12060609
0.69142747	19	12060609
0.72928154	20	12060609
0.09851465	1	24010609
0.03637585	2	24010609
0.01958605	3	24010609
0.01346790	4	24010609
0.01173300	5	24010609
0.01083676	6	24010609
0.01024914	7	24010609
0.01075162	8	24010609
0.01151634	9	24010609
0.01302778	10	24010609
0.01520721	11	24010609
0.01786953	12	24010609
0.02115266	13	24010609
0.02525647	14	24010609
0.03002426	15	24010609
0.03567750	16	24010609
0.04252038	17	24010609
0.05030986	18	24010609
0.05949287	19	24010609
0.07040638	20	24010609

0.06658320	1	36010609
0.01740302	2	36010609
0.00703996	3	36010609
0.00328233	4	36010609
0.00223659	5	36010609
0.00162857	6	36010609
0.00129878	7	36010609
0.00116926	8	36010609
0.00105693	9	36010609
0.00100497	10	36010609
0.00101576	11	36010609
0.00098218	12	36010609
0.00109291	13	36010609
0.00117206	14	36010609
0.00137713	15	36010609
0.00163377	16	36010609
0.00188681	17	36010609
0.00227337	18	36010609
0.00271069	19	36010609
0.00318479	20	36010609

0.04883200	1	48010609
0.00815126	2	48010609
0.00259836	3	48010609
0.00119525	4	48010609
0.00058563	5	48010609
0.00037496	6	48010609
0.00023185	7	48010609
0.00016070	8	48010609
0.00012352	9	48010609
0.00009914	10	48010609
0.00009554	11	48010609
0.00009514	12	48010609
0.00008275	13	48010609
0.00008794	14	48010609
0.00009034	15	48010609
0.00009234	16	48010609
0.00010513	17	48010609
0.00011393	18	48010609
0.00014511	19	48010609
0.00016989	20	48010609

0.04093458	1	59960609
0.00653308	2	59960609
0.00191000	3	59960609
0.00062960	4	59960609
0.00024105	5	59960609
0.00011073	6	59960609
0.00006876	7	59960609
0.00005517	8	59960609
0.00003918	9	59960609
0.00002079	10	59960609
0.00002039	11	59960609
0.00001719	12	59960609
0.00000999	13	59960609
0.00000720	14	59960609
0.00000480	15	59960609
0.00000640	16	59960609
0.00000879	17	59960609
0.00000560	18	59960609
0.00001199	19	59960609
0.00000999	20	59960609

0.03461776	1	71960609
0.00517314	2	71960609
0.00082988	3	71960609
0.00017389	4	71960609
0.00010034	5	71960609
0.00004277	6	71960609
0.00001959	7	71960609
0.00001159	8	71960609
0.00000520	9	71960609
0.00000200	10	71960609
0.00000400	11	71960609
0.00000120	12	71960609
0.00000080	13	71960609
0.00000080	14	71960609
0.00000080	15	71960609
0.00000040	16	71960609
0.00000040	17	71960609
0.00000120	18	71960609
0.00000120	19	71960609
0.00000120	20	71960609

==> tables/matrixuni.txt <==
100	1	1.00000000
100	2	1.00000000
100	3	1.00000000
100	4	1.00000000
100	5	1.00000000
100	6	1.00000000
100	7	1.00000000
100	8	1.00000000
100	9	1.00000000
100	10	1.00000000
100	11	1.00000000
100	12	1.00000000
100	13	1.00000000
100	14	1.00000000
100	15	1.00000000
100	16	1.00000000
100	17	1.00000000
100	18	1.00000000
100	19	1.00000000
100	20	1.00000000

7200	1	0.50330371
7200	2	0.56299609
7200	3	0.67033398
7200	4	0.77085412
7200	5	0.85228199
7200	6	0.90988165
7200	7	0.94695866
7200	8	0.96927577
7200	9	0.98265254
7200	10	0.99046683
7200	11	0.99472934
7200	12	0.99729013
7200	13	0.99856609
7200	14	0.99922931
7200	15	0.99959224
7200	16	0.99980050
7200	17	0.99987847
7200	18	0.99994326
7200	19	0.99996245
7200	20	0.99999160

24000	1	0.18775277
24000	2	0.11514137
24000	3	0.10061254
24000	4	0.10196568
24000	5	0.11279165
24000	6	0.13136114
24000	7	0.15609273
24000	8	0.18676059
24000	9	0.22261997
24000	10	0.26504400
24000	11	0.31003484
24000	12	0.35785627
24000	13	0.40662029
24000	14	0.45729393
24000	15	0.50773972
24000	16	0.55698228
24000	17	0.60515106
24000	18	0.65060121
24000	19	0.69142747
24000	20	0.72928154

47900	1	0.09851465
47900	2	0.03637585
47900	3	0.01958605
47900	4	0.01346790
47900	5	0.01173300
47900	6	0.01083676
47900	7	0.01024914
47900	8	0.01075162
47900	9	0.01151634
47900	10	0.01302778
47900	11	0.01520721
47900	12	0.01786953
47900	13	0.02115266
47900	14	0.02525647
47900	15	0.03002426
47900	16	0.03567750
47900	17	0.04252038
47900	18	0.05030986
47900	19	0.05949287
47900	20	0.07040638

71900	1	0.06658320
71900	2	0.01740302
71900	3	0.00703996
71900	4	0.00328233
71900	5	0.00223659
71900	6	0.00162857
71900	7	0.00129878
71900	8	0.00116926
71900	9	0.00105693
71900	10	0.00100497
71900	11	0.00101576
71900	12	0.00098218
71900	13	0.00109291
71900	14	0.00117206
71900	15	0.00137713
71900	16	0.00163377
71900	17	0.00188681
71900	18	0.00227337
71900	19	0.00271069
71900	20	0.00318479

95900	1	0.04883200
95900	2	0.00815126
95900	3	0.00259836
95900	4	0.00119525
95900	5	0.00058563
95900	6	0.00037496
95900	7	0.00023185
95900	8	0.00016070
95900	9	0.00012352
95900	10	0.00009914
95900	11	0.00009554
95900	12	0.00009514
95900	13	0.00008275
95900	14	0.00008794
95900	15	0.00009034
95900	16	0.00009234
95900	17	0.00010513
95900	18	0.00011393
95900	19	0.00014511
95900	20	0.00016989

119800	1	0.04093458
119800	2	0.00653308
119800	3	0.00191000
119800	4	0.00062960
119800	5	0.00024105
119800	6	0.00011073
119800	7	0.00006876
119800	8	0.00005517
119800	9	0.00003918
119800	10	0.00002079
119800	11	0.00002039
119800	12	0.00001719
119800	13	0.00000999
119800	14	0.00000720
119800	15	0.00000480
119800	16	0.00000640
119800	17	0.00000879
119800	18	0.00000560
119800	19	0.00001199
119800	20	0.00000999

143800	1	0.03461776
143800	2	0.00517314
143800	3	0.00082988
143800	4	0.00017389
143800	5	0.00010034
143800	6	0.00004277
143800	7	0.00001959
143800	8	0.00001159
143800	9	0.00000520
143800	10	0.00000200
143800	11	0.00000400
143800	12	0.00000120
143800	13	0.00000080
143800	14	0.00000080
143800	15	0.00000080
143800	16	0.00000040
143800	17	0.00000040
143800	18	0.00000120
143800	19	0.00000120
143800	20	0.00000120


==> tables/matrixzipf.txt <==
10	1	0.92633671
10	2	0.97556007
10	3	0.99346900
10	4	0.99723715
10	5	0.99835473
10	6	1.00000000
10	7	1.00000000
10	8	1.00000000
10	9	1.00000000
10	10	1.00000000
10	11	1.00000000
10	12	1.00000000
10	13	1.00000000
10	14	1.00000000
10	15	1.00000000
10	16	1.00000000
10	17	1.00000000
10	18	1.00000000
10	19	1.00000000
10	20	1.00000000

2200	1	0.02481029
2200	2	0.00778890
2200	3	0.00636882
2200	4	0.00656695
2200	5	0.00710765
2200	6	0.00786767
2200	7	0.00857336
2200	8	0.00941268
2200	9	0.01025504
2200	10	0.01102838
2200	11	0.01177990
2200	12	0.01262321
2200	13	0.01340693
2200	14	0.01432124
2200	15	0.01508357
2200	16	0.01597764
2200	17	0.01667316
2200	18	0.01746999
2200	19	0.01842406
2200	20	0.01935735

7200	1	0.00791445
7200	2	0.00122793
7200	3	0.00078551
7200	4	0.00075551
7200	5	0.00084886
7200	6	0.00095197
7200	7	0.00109986
7200	8	0.00127167
7200	9	0.00146225
7200	10	0.00164717
7200	11	0.00182778
7200	12	0.00203106
7200	13	0.00219594
7200	14	0.00237834
7200	15	0.00257165
7200	16	0.00272122
7200	17	0.00289114
7200	18	0.00311969
7200	19	0.00332465
7200	20	0.00350065

14400	1	0.00401460
14400	2	0.00037204
14400	3	0.00016163
14400	4	0.00011454
14400	5	0.00010866
14400	6	0.00011433
14400	7	0.00012303
14400	8	0.00014254
14400	9	0.00017307
14400	10	0.00021985
14400	11	0.00025393
14400	12	0.00030292
14400	13	0.00034970
14400	14	0.00039585
14400	15	0.00046329
14400	16	0.00054028
14400	17	0.00061790
14400	18	0.00068733
14400	19	0.00077429
14400	20	0.00084162

21600	1	0.00265955
21600	2	0.00016331
21600	3	0.00005370
21600	4	0.00003629
21600	5	0.00002738
21600	6	0.00002339
21600	7	0.00002349
21600	8	0.00002601
21600	9	0.00002759
21600	10	0.00003335
21600	11	0.00003650
21600	12	0.00004070
21600	13	0.00004961
21600	14	0.00005633
21600	15	0.00006556
21600	16	0.00007636
21600	17	0.00009178
21600	18	0.00011181
21600	19	0.00013143
21600	20	0.00015974

28800	1	0.00204983
28800	2	0.00010762
28800	3	0.00002696
28800	4	0.00001322
28800	5	0.00000724
28800	6	0.00000640
28800	7	0.00000577
28800	8	0.00000598
28800	9	0.00000650
28800	10	0.00000734
28800	11	0.00000608
28800	12	0.00000587
28800	13	0.00000661
28800	14	0.00000734
28800	15	0.00000965
28800	16	0.00001280
28800	17	0.00001353
28800	18	0.00001678
28800	19	0.00002035
28800	20	0.00002297

35900	1	0.00167811
35900	2	0.00006293
35900	3	0.00001185
35900	4	0.00000493
35900	5	0.00000388
35900	6	0.00000168
35900	7	0.00000094
35900	8	0.00000073
35900	9	0.00000115
35900	10	0.00000105
35900	11	0.00000073
35900	12	0.00000073
35900	13	0.00000042
35900	14	0.00000105
35900	15	0.00000105
35900	16	0.00000136
35900	17	0.00000157
35900	18	0.00000178
35900	19	0.00000220
35900	20	0.00000262

43100	1	0.00135809
43100	2	0.00005202
43100	3	0.00000871
43100	4	0.00000241
43100	5	0.00000210
43100	6	0.00000084
43100	7	0.00000084
43100	8	0.00000042
43100	9	0.00000042
43100	10	0.00000052
43100	11	0.00000042
43100	12	0.00000063
43100	13	0.00000052
43100	14	0.00000010
43100	15	0.00000010
43100	16	0.00000042
43100	17	0.00000021
43100	18	0.00000021
43100	19	0.00000031
43100	20	0.00000021
